Exploring market power using deep reinforcement learning for intelligent bidding strategies

Decentralized electricity markets are often dominated by a small set of generator companies who control the majority of the capacity. In this paper, we explore the effect of the total controlled electricity capacity by a single, or group, of generator companies can have on the average electricity price. We demonstrate this through the use of ElecSim, a simulation of a country-wide energy market. We develop a strategic agent, representing a generation company, which uses a deep deterministic policy gradient reinforcement learning algorithm to bid in a uniform pricing electricity market. A uniform pricing market is one where all players are paid the highest accepted price. ElecSim is parameterized to the United Kingdom for the year 2018. This work can help inform policy on how to best regulate a market to ensure that the price of electricity remains competitive. We find that capacity has an impact on the average electricity price in a single year. If any single generator company, or a collaborating group of generator companies, control more than ${\sim}$11$\%$ of generation capacity and bid strategically, prices begin to increase by ${\sim}$25$\%$. The value of ${\sim}$25\% and ${\sim}$11\% may vary between market structures and countries. For instance, different load profiles may favour a particular type of generator or a different distribution of generation capacity. Once the capacity controlled by a generator company, which bids strategically, is higher than ${\sim}$35\%, prices increase exponentially. We observe that the use of a market cap of approximately double the average market price has the effect of significantly decreasing this effect and maintaining a competitive market. A fair and competitive electricity market provides value to consumers and enables a more competitive economy through the utilisation of electricity by both industry and consumers.

==> tables/genco_group_data.csv <==
,Number of Plants,Plant Names,Capacity
0,14,EDF Energy,14763.0
1,25,"EDF Energy, RWE Generation SE",23427.0
2,155,"EDF Energy, RWE Generation SE, SSE",31817.7
3,164,"EDF Energy, RWE Generation SE, SSE, Uniper UK Limited",38422.7
4,213,"EDF Energy, RWE Generation SE, SSE, Uniper UK Limited, Scottish power",42894.2
5,216,"EDF Energy, RWE Generation SE, SSE, Uniper UK Limited, Scottish power, Drax Power Ltd",46929.2
6,11,Orsted,2738.7
7,11,RWE Generation SE,8664.0
8,130,SSE,8390.7
9,9,Uniper UK Limited,6605.0
10,49,Scottish power,4471.5
11,3,Drax Power Ltd,4035.0

